COSMOS2020: UV selected galaxies at $z\geq7.5$

This paper presents a new search for $z\geq7.5$ galaxies using the COSMOS2020 photometric catalogues. Finding galaxies at the reionization epoch through deep imaging surveys remains observationally challenging. The larger area covered by ground-based surveys like COSMOS enables the discovery of the brightest galaxies at these high redshifts. Covering $1.4$deg$^2$, our COSMOS catalogues were constructed from the latest UltraVISTA data release (DR4) combined with the final Spitzer/IRAC COSMOS images and the Hyper-Suprime-Cam Subaru Strategic Program DR2 release. We identify $17$ new $7.5<z<10$ candidate sources, and confirm $15$ previously published candidates. Using deblended photometry extracted by fitting surface brightness models on multi-band images, we select four candidates which would be rejected using fixed aperture photometry. We test the robustness of all our candidates by comparing six different photometric redshift estimates. Finally, we compute the galaxy UV luminosity function in three redshift bins centred at $z=8,9,10$. We find no clear evolution of the number density of the brightest galaxies $M_\text{UV}<-21.5$, in agreement with previous works. Rapid changes in the quenching efficiency or attenuation by dust could explain such lack of evolution between $z\sim 8$ and $z\sim 9. A spectroscopic confirmation of the redshifts, already planned with JWST and the Keck telescopes, will be essential to confirm our results.

==> astroph.dat <==
This paper presents a new search for $z\geq7.5$ galaxies using the COSMOS2020 photometric catalogues. Finding galaxies at the reionization epoch through deep imaging surveys remains observationally challenging. The larger area covered by ground-based surveys like COSMOS enables the discovery of the brightest galaxies at these high redshifts. Covering $1.4$\,deg$^2$, our COSMOS catalogues were constructed from the latest UltraVISTA data release (DR4) combined with the final \textit{Spitzer}/IRAC COSMOS images and the Hyper-Suprime-Cam Subaru Strategic Program DR2 release. We identify $17$ new $7.5<z<10$ candidate sources, and confirm $15$ previously published candidates. Using deblended photometry extracted by fitting surface brightness models on multi-band images, we select four candidates which would be rejected using fixed aperture photometry. We test the robustness of all our candidates by comparing six different photometric redshift estimates. Finally, we compute the galaxy UV luminosity function in three redshift bins centred at $z=8,9,10$. We find no clear evolution of the number density of the brightest galaxies $M_\text{UV}<-21.5$, in agreement with previous works. Rapid changes in the quenching efficiency or attenuation by dust could explain such lack of evolution between $z\sim 8$ and $z\sim 9. 
A spectroscopic confirmation of the redshifts, already planned with JWST and the Keck telescopes, will be essential to confirm our results.

